Learning Navigation Costs from Demonstration with Semantic Observations

This paper focuses on inverse reinforcement learning (IRL) for autonomous robot navigation using semantic observations. The objective is to infer a cost function that explains demonstrated behavior while relying only on the expert's observations and state-control trajectory. We develop a map encoder, which infers semantic class probabilities from the observation sequence, and a cost encoder, defined as deep neural network over the semantic features. Since the expert cost is not directly observable, the representation parameters can only be optimized by differentiating the error between demonstrated controls and a control policy computed from the cost estimate. The error is optimized using a closed-form subgradient computed only over a subset of promising states via a motion planning algorithm. We show that our approach learns to follow traffic rules in the autonomous driving CARLA simulator by relying on semantic observations of cars, sidewalks and road lanes.

==> fig/CostNeuralNet.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CostNeuralNet.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{243.31175423bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50020375)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{CostNeuralNet.pdf}}%
    \put(0.85920382,0.20937028){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bfh_t$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{CostNeuralNet.pdf}}%
    \put(0.81480805,0.02144147){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bfx_t, \bfz_t$\end{tabular}}}}%
    \put(0.54621947,0.08510462){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Map encoder\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{CostNeuralNet.pdf}}%
    \put(0.22383865,0.43977915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_1$\end{tabular}}}}%
    \put(0.2511766,0.23918847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bfu$\end{tabular}}}}%
    \put(0.17068515,0.24040814){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bfx$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{CostNeuralNet.pdf}}%
    \put(0.18191357,0.34900982){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CNN\end{tabular}}}}%
    \put(0.55338413,0.28974487){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Cost encoder\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{CostNeuralNet.pdf}}%
    \put(0.42421568,0.02144147){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bfx_2, \bfz_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{CostNeuralNet.pdf}}%
    \put(0.18884745,0.02144147){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bfx_1,\bfz_1$\end{tabular}}}}%
    \put(0.05811436,0.12580255){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bfh_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{CostNeuralNet.pdf}}%
    \put(0.43346475,0.34900982){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{CostNeuralNet.pdf}}%
    \put(0.80281012,0.34900982){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CNN\end{tabular}}}}%
    \put(0.47483939,0.43977915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_2$\end{tabular}}}}%
    \put(0.50217731,0.23918847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bfu$\end{tabular}}}}%
    \put(0.42168587,0.24040814){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bfx$\end{tabular}}}}%
    \put(0.84253345,0.43977915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_t$\end{tabular}}}}%
    \put(0.86987137,0.23918847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bfu$\end{tabular}}}}%
    \put(0.78937993,0.24040814){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bfx$\end{tabular}}}}%
    \put(0.28782299,0.18047354){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bfh_1$\end{tabular}}}}%
    \put(0.53662199,0.1798133){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bfh_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{CostNeuralNet.pdf}}%
    \put(0.19063509,0.15446008){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{CostNeuralNet.pdf}}%
    \put(0.43723239,0.15446008){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{CostNeuralNet.pdf}}%
    \put(0.80632081,0.15606542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{CostNeuralNet.pdf}}%
  \end{picture}%
\endgroup%


==> fig/test_result_new.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'test_result_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{481.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23529412)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{test_result_new.pdf}}%
    \put(0.03293909,0.03557416){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}Ground truth \\semantic map\end{tabular}}}}%
    \put(0.1357091,0.8774977){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.30435732\unitlength}\raggedright \end{minipage}}}%
    \put(0.13327489,0.91909571){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27912265\unitlength}\raggedright \end{minipage}}}%
    \put(0.18182383,0.89857874){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28722898\unitlength}\raggedright \end{minipage}}}%
    \put(0.2907019,0.0368918){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Semantic map \\encoder at step 40\end{tabular}}}}%
    \put(0.48720326,0.03641429){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Cost function \\at step 40\end{tabular}}}}%
    \put(0.87669247,0.03665807){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Cost function \\at step 80\end{tabular}}}}%
    \put(0.68301445,0.03728458){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Semantic map \\encoder at step 80\end{tabular}}}}%
  \end{picture}%
\endgroup%

